Privacy Budget Scheduling

Machine learning (ML) models trained on personal data have been shown to leak information about users. Differential privacy (DP) enables model training with a guaranteed bound on this leakage. Each new model trained with DP increases the bound on data leakage and can be seen as consuming part of a global privacy budget that should not be exceeded. This budget is a scarce resource that must be carefully managed to maximize the number of successfully trained models. We describe PrivateKube, an extension to the popular Kubernetes datacenter orchestrator that adds privacy as a new type of resource to be managed alongside other traditional compute resources, such as CPU, GPU, and memory. The abstractions we design for the privacy resource mirror those defined by Kubernetes for traditional resources, but there are also major differences. For example, traditional compute resources are replenishable while privacy is not: a CPU can be regained after a model finishes execution while privacy budget cannot. This distinction forces a re-design of the scheduler. We present DPF (Dominant Private Block Fairness) -- a variant of the popular Dominant Resource Fairness (DRF) algorithm -- that is geared toward the non-replenishable privacy resource but enjoys similar theoretical properties as DRF. We evaluate PrivateKube and DPF on microbenchmarks and an ML workload on Amazon Reviews data. Compared to existing baselines, DPF allows training more models under the same global privacy guarantee. This is especially true for DPF over R\'enyi DP, a highly composable form of DP.

==> results/sage-sample-graph/end_to_end.dat <==
"arrival rate" data_block "max data min budget uniform" "min data max budget uniform" "unmerge"
0.1	8.9184 5.04223107569721 8.63585657370518 6.97848605577689
0.2	12.9879275653924 7.63514766265599 11.0944268265615 8.96673346693387
0.3	28.1562913907285 12.2907189935136 17.5548729267337 15.1976163764369
0.4	118.142772277228 12.4753246753247 21.3294705294705 30.1743444008121
0.5	1581.6157480315	16.9812184111142 26.9656224899598 90.381189710611
0.6	2046.85817941952 22.3775415282392 33.9017940199336 411.765771812081
0.7	4812.96145124717 25.5828178694158 85.1864261168385 1246.44129325014

